CONGRuENTS (COsmic-ray, Neutrino, Gamma-ray and Radio Non-Thermal Spectra). II. Population-level correlations between galactic infrared, radio, and {\gamma}-ray emission

Galaxies obey a number of empirical correlations between their radio, {\gamma}-ray, and infrared emission, but the physical origins of these correlations remain uncertain. Here we use the CONGRuENTS model for broadband non-thermal emission from star-forming galaxies, which self-consistently calculates energy-dependent transport and non-thermal emission from cosmic ray hadrons and leptons, to predict radio and {\gamma}-ray emission for a synthetic galaxy population with properties drawn from a large deep-field survey. We show that our synthetic galaxies reproduce observed relations such as the FIR-radio correlation, the FIR-{\gamma} correlation, and the distribution of radio spectral indices, and we use the model to explain the physical origins of these relations. Our results show that the FIR-radio correlation arises because the amount of cosmic ray electron power ultimately radiated as synchrotron emission varies only weakly with galaxy star formation rate as a result of the constraints imposed on gas properties by hydrostatic balance and turbulent dynamo action; the same physics dictates the extent of proton calorimetry in different galaxies, and thus sets the FIR-{\gamma}-ray correlation. We further show that galactic radio spectral indices result primarily from competition between thermal free-free emission and energy-dependent loss of cosmic ray electrons to bremsstrahlung and escape into galactic halos, with shaping of the spectrum by inverse Compton, synchrotron, and ionisation processes typically playing a sub-dominant role. In addition to explaining existing observations, we use our analysis to predict a heretofore unseen correlation between the curvature of galaxies' radio spectra and their pion-driven {\gamma}-ray emission, a prediction that will be testable with upcoming facilities.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
